Enhancing Near-Field Optical Tweezers by Spin-to-Orbital Angular Momentum Conversion

Near-field patterns of light provide a way to optically trap, deliver and sort single nanoscopic particles in a wide variety of applications in nanophotonics, microbiology and nanotechnology. Using rigorous electromagnetic theory, we investigate the forces and trapping performance of near-field optical tweezers carrying spin and orbital angular momenta. The trapping field is assumed to be generated by a total internal reflection microscope objective at a glass-water interface in conditions where most of the transmitted light is evanescent. We find novel aspects of these tweezers, including the possibility to rotate and stably trap nanoscopic beads. More importantly, we show that, under near-field conditions, the contributions of of spin and orbital angular momenta to the rotation of small particles are almost equivalent, opening the possibility to cancel each other when they have opposite sign. We show that these conditions result in optimal optical trapping, giving rise to extremely effective optical tweezers for nanomanipulation, having both circular symmetry and relatively weak rotation.

==> osa/optics_express/readme.txt <==
A new styleguide, template, and style file are provided for OSA Optics Express 
manuscript submissions in LaTeX. 

OpEx_style.tex: LaTeX style guide and template
opexfig1.eps:	Sample .eps figure
OpEx_style.pdf:	PDF version of style guide
OpEx_temp.tex:	LaTeX template
opex3.sty	LaTeX style file; replaces opex2.sty
osajnl.bst	OSA BibTeX style file (beta version)

geometry.sty
keyval.sty
trig.sty

Major changes from previous distribution (opex2.sty)

- page layout now controlled with geometry package
- graphicx package referenced instead of graphics package
- packages times, helvet, and courier referenced for Times, Helvetica, and Courier fonts


Contact Jennifer Martin (jmarti@osa.org) with any questions.

Scott Dineen, 10/15/2003

